Knots of genus two

We classify all knot diagrams of genus two and three, and give applications to positive, alternating and homogeneous knots, including a classification of achiral genus 2 alternating knots, slice or achiral 2-almost positive knots, a proof of the 3- and 4-move conjectures, and the calculation of the maximal hyperbolic volume for weak genus two knots. We also study the values of the link polynomials at roots of unity, extending denseness results of Jones. Using these values, examples of knots with unsharp Morton (weak genus) inequality are found. Several results are generalized to arbitrary weak genus.

==> gen2.dat <==
\gdef\curv{\makedate{1}{3}{2003}}

